Three-Body Recombination in Cold Atomic Gases

Systems of three particles show a surprising feature in their bound state spectrum: a series of geometrically scaled states, known as Efimov states. These states have not yet been observed directly, but many recent experiments show indirect evidence of their existence via the so-called recombination process. The theories that predict the Efimov states also predicts either resonant enhancement of the recombination process or suppression by destructive interference, depending on the sign of the interaction between the particles. The theories predict universal features for the Efimov states, for instance that the geometric scaling factor is 22.7, meaning that one state is 22.7 times larger than its lower lying neighbour state. This thesis seeks to investigate non-universal effects by incorporating additional information about the physical interactions into the universal theories.

==> project_overview.txt <==
# vim:set spell:
Introduction
What are we doing here? Why will this be an interesting read? The general
problem and how it is to be solved will be introduced. This must include
experimental references, and many of them, to strengthen the reason for doing
all this.

Then there will be an outline, it will introduce each chapter separately
highlighting the purpose of that particular chapter and any major conclusions
in it. This should serve as an overview for the thesis.


==> thesis_resume.txt <==
###########################################################################
#                             English Summary                             #
###########################################################################

PhD defence, tuesday 17 September, 2013. Peder Klokmose Sørensen

The PhD degree was completed at the Institute for Physics and Astronomy,
Science and Technology, Aarhus university

Time: Tuesday 17 September 2012 at ??.00
Place: Physics Auditorium, Department of Physics, Aarhus University
Title of dissertation: Three-Body Recombination in Cold Atomic Gases
Contact information: Peder Klokmose Sørensen, e-mail: pks05@phys.au.dk
Members of the assessment committee:
Assistant professor Servaas Kokkelmans, Department of Physics,
Eindhoven University of Technology, Eindhoven, the Netherlands;
Researcher Alejandro Kievsky, Istituto Nazionale di Fisica Nucleare,
Sezione di Pisa, Italy
Associate professor Karsten Riisager (chair),
Department of Physics and Astronomy, Aarhus University.
Main supervisor:
[Assistant Professor Dmitri V. Fedorov, Department of Physics and
Astronomy, Aarhus University]
Co-supervisor:
[Professor Aksel S. Jensen, Department of Physics and Astronomy, Aarhus University]
Language: The PhD dissertation will be defended in English.

The defence is public.
The dissertation is available for reading at the Graduate School of
Science and Technology/GSST, Ny Munkegade 120, building 1521, room 112,
8000 Aarhus C.

###########################################################################
#                    Eksempel: Kristian Wædegaard                         #
###########################################################################
I løbet af sit ph.d.-studium har cand.scient. Kristian Wædegaard forsket i
vekselvirkningen mellem materialer og lys. Studiet har kombineret
eksperimenter med numeriske beregninger for at undersøge fundamentalle
aspekter af vekselvirkning mellem dielektrika (f.eks. glas) og korte,
intense laserpulser. Der er blevet udviklet en model, som beskriver,
hvordan  materialets elektroniske ekscitation og optiske egenskaber ændrer
sig under vekselvirkningen. Populært sagt omdannes det ellers
gennemsigtige dielektrika lynhurtigt til et reflekterende ”metal”, idet
laserpulsen skaber en høj koncentration af frie elektroner i materialet.
Mikroskopiske overfladestrukturer lavet af  korte, intense laserpulser er
anvendt til at producere små hologrammer, som ved belysning med en
laserpointer skaber store holografiske billeder.
###########################################################################
#                    Eksempel: Søren Gammelmark                           #
###########################################################################
Indenfor det sidste årti er det blevet almindeligt at realisere målinger
på isolerede kvantemekaniske systemer i laboratorier verden over. Den
matematiske beskrivelse af målingers påvirkning af det kvantemekaniske
system er velforstået, men målingers fysiske betydning og den tilhørende
dynamik er stadig ikke fuldt forstået. Søren Gammelmark har udviklet
numeriske metoder til at kvantificere de observerede måledata og simulere
effekten af målinger på komplekse kvantemekaniske mangelegeme systemer.
Ydermere introduceres en generaliseret kvantetilstand, der kan bruges til
at forudsige resultatet af fortidige, skjulte målinger bedre end den
sædvanlige kvantetilstand.
###########################################################################

###########################################################################
#               Dansk resume og detaljer for PhD-forsvaret                #
###########################################################################

Ph.d.-forsvar tirsdag den 17. september 2013. Cand.scient. Peder Klokmose Sørensen

I sit PhD-studium har Peder Sørensen beskæftiget sig med modellering af
vekselvirkningerne mellem atomer i ultrakolde gasser med fokus på
partikeltab grundet tre-legeme dynamik. De udviklede modeller inkorporerer
flere beskrivende parametre end de hyppigt anvendte såkaldte universelle
modeller. Med disse ekstra parametre er det muligt at forudsige effekter
der er eksplicit system-afhængige. Hidtidige eksperimentelle data er ikke
præcise nok til at man kan skelne mellem de universelle og
ikke-universelle modeller, men med nye eksperimenter på vej vil det måske
snart være muligt. Især ser systemer med blandede atomer lovende ud.

Ph.d.-studiet er gennemført ved Institut for Fysik og Astronomi, Science
and Technology, Aarhus Universitet.

Tid: Torsdag den 17. sptember 2013 kl. ??.00
Sted: Fysisk Auditorium, Institut for Fysik og Astronomi, Aarhus Universitet
Afhandlingens titel: Three-Body Recombination in Cold Atomic Gases
Kontaktinfo: Peder Klokmose Sørensen, e-mail: pks05@phys.au.dk
Bedømmelsesudvalg:
Lektor Servaas Kokkelmans, Department of Physics, Eindhoven University of
Technology, Eindhoven, the Netherlands;
Researcher Alejandro Kievsky, Istituto Nazionale di Fisica Nucleare,
Sezione di Pisa, Italy
Lektor Karsten Riisager (formand), Institut for Fysik og Astronomi, Aarhus
Universitet
Hovedvejleder:
Lektor Dmitri V. Fedorov, Institut for Fysik og Astronomi, Aarhus Universitet
Sprog: Ph.d.-afhandlingen forsvares på engelsk.

Forsvaret er offentligt.

Afhandlingen ligger til gennemsyn hos Graduate School of Science and
Technology/GSST, Ny Munkegade 120, bygning 1521, lokale 112, 8000 Aarhus C.

